Empirical likelihood test for community structure in networks

Network data, characterized by interconnected nodes and edges, is pervasive in various domains and has gained significant popularity in recent years. In network data analysis, testing the presence of community structure in a network is one of the important research tasks. Existing tests are mainly developed for unweighted networks. In this paper, we study the problem of testing the existence of community structure in general (either weighted or unweighted) networks. We propose two new tests: the Weighted Signed-Triangle (WST) test and the empirical likelihood (EL) test. Both tests can be applied to weighted or unweighted networks and outperform existing tests for small networks. The EL test may outperform the WST test for small networks.

==> _config.yml <==
title: Author support for IMS journal AAP
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman

